Double-lined spectroscopic binaries in M11

We have developed a new method for spectral analysis of binaries. Our method successfully identifies SB2 candidates from high-resolution Gaia-ESO spectra. Compared to the commonly used cross-correlation function analysis, it works for binaries with rapidly rotating components. We test our method on synthetic and observational spectra of BAFG-stars in the open cluster M 11. We confirm five previously detected SB2 candidates and find 19 new ones. For three SB2 candidates we find circular orbits and obtain dynamical mass ratios.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
